Osiris: Automated Discovery of Microarchitectural Side Channels

In the last years, a series of side channels have been discovered on CPUs. These side channels have been used in powerful attacks, e.g., on cryptographic implementations, or as building blocks in transient-execution attacks such as Spectre or Meltdown. However, in many cases, discovering side channels is still a tedious manual process. In this paper, we present Osiris, a fuzzing-based framework to automatically discover microarchitectural side channels. Based on a machine-readable specification of a CPU's ISA, Osiris generates instruction-sequence triples and automatically tests whether they form a timing-based side channel. Furthermore, Osiris evaluates their usability as a side channel in transient-execution attacks, i.e., as the microarchitectural encoding for attacks like Spectre. In total, we discover four novel timing-based side channels on Intel and AMD CPUs. Based on these side channels, we demonstrate exploitation in three case studies. We show that our microarchitectural KASLR break using non-temporal loads, FlushConflict, even works on the new Intel Ice Lake and Comet Lake microarchitectures. We present a cross-core cross-VM covert channel that is not relying on the memory subsystem and transmits up to 1 kbit/s. We demonstrate this channel on the AWS cloud, showing that it is stealthy and noise resistant. Finally, we demonstrate Stream+Reload, a covert channel for transient-execution attacks that, on average, allows leaking 7.83 bytes within a transient window, improving state-of-the-art attacks that only leak up to 3 bytes.

==> data/avx-pause.csv <==
cycles,with,without
26,1,0
28,57,0
30,5026,11
32,90949,77
34,3916,3
36,47,0
38,0,0
40,0,0
42,0,0
44,0,0
46,0,0
48,0,0
50,0,0
52,0,0
54,0,0
56,0,0
58,0,0
60,0,0
62,0,0
64,0,0
66,0,0
68,0,0
70,0,0
72,0,0
74,0,0
76,0,0
78,0,0
80,0,0
82,0,0
84,0,0
86,0,0
88,0,0
90,0,0
92,0,0
94,0,0
96,0,0
98,0,0
100,0,0
102,0,0
104,0,0
106,0,0
108,0,0
110,0,0
112,0,0
114,0,0
116,0,0
118,0,0
120,0,0
122,0,0
124,0,0
126,0,0
128,0,0
130,0,0
132,0,0
134,0,0
136,0,0
138,0,0
140,0,0
142,0,0
144,0,0
146,0,0
148,0,0
150,0,0
152,0,0
154,0,0
156,0,4
158,0,31
160,0,299
162,0,16
164,0,3
166,0,0
168,0,0
170,0,0
172,0,0
174,0,0
176,0,0
178,0,0
180,0,0
182,0,0
184,0,0
186,0,0
188,0,0
190,0,0
192,0,0
194,0,0
196,1,0
198,2,0
200,1,0
202,0,1
204,0,3
206,0,0
208,0,0
210,0,0
212,0,0
214,0,0
216,0,0
218,0,0
220,0,0
222,0,0
224,0,0
226,0,0
228,0,0
230,0,3
232,0,1
234,0,1
236,0,0
238,0,0
240,0,0
242,0,0
244,0,0
246,0,0
248,0,6
250,0,87
252,0,1180
254,0,8090
256,0,27451
258,0,33667
260,0,14246
262,0,2118
264,0,678
266,0,2510
268,0,6164
270,0,2915
272,0,364
274,0,47
276,0,1
278,0,0
280,0,0
282,0,0
284,0,0
286,0,0
288,0,0
290,0,0
292,0,0
294,0,1
296,0,0
298,0,0
300,0,0


==> data/avx-x87.csv <==
cycles,with,without
20,19,0
22,17001,1
24,67721,11
26,14909,5
28,271,3
30,1,0
32,0,1
34,1,0
36,0,0
38,0,0
40,0,0
42,0,0
44,0,0
46,0,0
48,0,0
50,0,0
52,0,0
54,0,0
56,0,0
58,0,0
60,0,0
62,0,0
64,0,0
66,0,0
68,0,0
70,0,0
72,0,0
74,0,0
76,0,0
78,0,0
80,0,0
82,0,0
84,0,0
86,0,0
88,0,0
90,0,0
92,0,0
94,0,0
96,0,0
98,0,0
100,0,0
102,0,0
104,0,0
106,0,0
108,0,0
110,0,0
112,0,0
114,0,0
116,0,0
118,0,0
120,0,0
122,0,0
124,0,0
126,0,0
128,1,0
130,1,0
132,4,0
134,10,0
136,4,0
138,4,0
140,1,0
142,4,0
144,2,0
146,4,0
148,10,0
150,12,0
152,4,0
154,5,0
156,4,0
158,2,0
160,0,0
162,1,0
164,2,0
166,0,0
168,1,0
170,0,0
172,0,0
174,0,0
176,0,0
178,0,0
180,0,0
182,0,0
184,0,0
186,0,311
188,0,17962
190,0,64658
192,0,15645
194,0,1323
196,0,0
198,0,0
200,0,0
202,0,0
204,0,0
206,0,0
208,0,0
210,0,0
212,0,0
214,0,0
216,0,0
218,0,0
220,0,0


==> data/mmx.csv <==
cycles,with,without
26,1,0
28,35,0
30,2691,0
32,48780,0
34,46582,0
36,1864,0
38,38,0
40,1,0
42,0,0
44,0,0
46,0,0
48,0,0
50,0,0
52,0,0
54,0,0
56,0,0
58,0,0
60,0,0
62,0,0
64,0,0
66,0,0
68,0,0
70,0,0
72,0,0
74,0,0
76,0,0
78,0,0
80,0,0
82,0,0
84,0,0
86,0,0
88,0,0
90,0,0
92,0,0
94,0,0
96,0,0
98,0,0
100,0,0
102,0,0
104,0,0
106,0,0
108,0,0
110,0,0
112,0,0
114,0,1
116,0,16
118,0,739
120,0,4427
122,0,45972
124,0,45764
126,0,2324
128,0,701
130,0,22
132,0,0
134,0,0
136,0,0
138,0,0
140,0,0
142,0,0
144,0,0
146,0,0
148,0,0
150,0,0
152,0,0
154,0,0
156,0,0
158,0,0
160,0,0
162,0,0
164,0,0
166,0,0
168,0,0
170,0,0
172,0,0
174,0,0
176,0,0
178,0,0
180,0,0
182,0,0
184,0,0
186,0,0
188,0,0
190,0,0
192,0,0
194,0,0
196,0,0
198,0,0
200,0,0
202,0,0
204,0,0
206,2,0
208,5,0
210,1,0
212,0,0
214,0,0
216,0,0
218,0,0
220,0,0


==> data/rand.csv <==
cycles,with,without
390,9,1
395,17,0
400,1151,2
405,5813,16
410,4095,26
415,594,3
420,327,4
425,178,0
430,612,9
435,318,6
440,270,5
445,198,2
450,184,5
455,89,0
460,91,6
465,34,6
470,50,147
475,57,1680
480,119,5383
485,66,1600
490,176,930
495,492,239
500,820,226
505,185,155
510,160,390
515,52,240
520,66,296
525,44,235
530,42,324
535,25,114
540,52,124
545,43,59
550,44,82
555,28,35
560,57,80
565,121,246
570,473,429
575,246,176
580,374,130
585,169,112
590,255,465
595,264,384
600,932,433
605,1083,262
610,979,196
615,227,94
620,177,95
625,87,59
630,88,77
635,59,35
640,98,55
645,46,45
650,47,49
655,20,59
660,37,62
665,22,35
670,35,50
675,65,33
680,328,122
685,266,198
690,212,296
695,75,144
700,70,131
705,19,62
710,34,107
715,25,90
720,57,348
725,29,484
730,80,991
735,212,530
740,528,606
745,99,233
750,61,185
755,52,130
760,62,127
765,36,58
770,43,77
775,27,42
780,49,57
785,39,34
790,180,41
795,623,37
800,1724,119
805,1457,86
810,897,76
815,318,50
820,338,135
825,104,80
830,139,269
835,95,196
840,66,189
845,47,66
850,64,62
855,24,26
860,58,56
865,24,28
870,50,34
875,67,39
880,164,84
885,124,75
890,128,124
895,85,169
900,242,394
905,217,114
910,738,102
915,714,58
920,1436,98
925,992,55
930,1517,75
935,3009,59
940,14718,123
945,10369,100
950,11566,106
955,5885,58
960,9439,125
965,1410,38
970,1262,402
975,473,444
980,834,1135
985,233,829
990,265,873
995,201,453
1000,346,215
1005,118,122
1010,94,172
1015,113,70
1020,139,146
1025,61,59
1030,63,71
1035,59,45
1040,91,68
1045,52,41
1050,59,63
1055,51,29
1060,67,60
1065,32,64
1070,37,51
1075,23,60
1080,55,153
1085,19,86
1090,25,185
1095,14,95
1100,27,154
1105,14,118
1110,22,135
1115,13,178
1120,17,381
1125,6,602
1130,14,765
1135,15,520
1140,24,959
1145,10,612
1150,20,1028
1155,24,1880
1160,66,6002
1165,41,5637
1170,73,5181
1175,88,7826
1180,131,11251
1185,90,5017
1190,40,1674
1195,43,1183
1200,32,1320
1205,19,472
1210,20,395
1215,13,253
1220,18,379
1225,16,178
1230,15,189
1235,12,101
1240,15,208
1245,3,90
1250,13,133
1255,6,99
1260,10,227
1265,9,109
1270,6,171
1275,6,188
1280,7,319
1285,4,204
1290,8,154
1295,3,294
1300,11,430
1305,6,268
1310,5,181
1315,7,243
1320,4,367
1325,5,209
1330,3,138
1335,1,114
1340,6,212
1345,5,76
1350,6,61
1355,6,48
1360,7,89
1365,3,36
1370,3,59
1375,3,41
1380,4,118
1385,3,41
1390,3,123
1395,5,71
1400,6,180
1405,2,106
1410,1,198
1415,4,395
1420,3,971
1425,2,468
1430,1,446
1435,3,565
1440,2,633
1445,4,232
1450,2,141
1455,2,122
1460,5,153
1465,0,89
1470,5,50
1475,0,50
1480,3,103
1485,2,86
1490,1,90
1495,1,97
1500,6,343
1505,1,129
1510,3,173
1515,1,78
1520,1,147
1525,0,57
1530,2,63
1535,1,44
1540,0,65
1545,1,27
1550,2,21
1555,2,21
1560,3,57
1565,0,25
1570,3,51
1575,0,44
1580,2,87
1585,1,102
1590,2,139
1595,0,188
1600,4,529
1605,1,307
1610,4,239
1615,0,145
1620,1,352
1625,3,85
1630,0,69
1635,0,45
1640,3,87
1645,1,30
1650,4,39
1655,0,29
1660,2,65
1665,0,12
1670,2,24
1675,0,29
1680,0,43
1685,3,21
1690,0,14
1695,0,11
1700,0,21
1705,1,17
1710,0,13
1715,2,13
1720,3,17
1725,2,18
1730,0,10
1735,0,8
1740,1,8
1745,1,7
1750,1,8
1755,2,6
1760,0,10
1765,2,3
1770,1,6
1775,1,5
1780,2,7
1785,0,7
1790,0,7
1795,0,5
1800,0,9
1805,1,3
1810,0,4
1815,2,2
1820,0,10
1825,0,2
1830,0,7
1835,1,4
1840,1,3
1845,2,3
1850,0,3
1855,0,3
1860,1,4
1865,2,1
1870,1,1
1875,2,3
1880,5,2
1885,0,1
1890,0,2
1895,0,3
1900,1,4
1905,0,4
1910,2,3
1915,0,3
1920,2,3
1925,0,2
1930,1,4
1935,0,1
1940,1,1
1945,0,1
1950,0,1
1955,0,3
1960,1,1
1965,2,1
1970,2,1
1975,0,3
1980,0,2
1985,0,3
1990,0,1
1995,1,1
2000,0,2


==> data/rdrand-ice-lake.csv <==
time,latency
0,8876459
1,8710122
2,8712405
3,8875000
4,8711872
5,8878184
6,8876648
7,8711834
8,8876595
9,8712126
10,8713407
11,8876149
12,8712926
13,8877982
14,8876346
15,8713239
16,8877932
17,8711286
18,8713353
19,8871492
20,8702948
21,8881931
22,8876864
23,8706984
24,8876689
25,8710242
26,8715699
27,8875079
28,8704048
29,8871266
30,8874728
31,8711865
32,8876185
33,8710431
34,8709732
35,8868505
36,8715009
37,8874795
38,8868122
39,8715872
40,8875690
41,8704911
42,8709810
43,8869536
44,8719535
45,8880164
46,8874851
47,8715557
48,8874462
49,8706889
50,8710925
51,8875145
52,8710075
53,8872620
54,8868949
55,8718300
56,8876657
57,8708396
58,8717343
59,8867964
60,8719163
61,8882112
62,8869306
63,8718110
64,8865884
65,8698602
66,8712461
67,8866059
68,8719821
69,8882267
70,8874311
71,8720718
72,8869495
73,8714523
74,8713451
75,8868858
76,8713134
77,8872442
78,8865739
79,8713733
80,8873424
81,8712696
82,8720480
83,8872661
84,8713641
85,8882740
86,8865425
87,8720418
88,8865343
89,8710400
90,8715450
91,8871714
92,8720532
93,8865782
94,8865702
95,8720100
96,8859602
97,8701445
98,8721703
99,8874345
100,8722629
101,8882964
102,8871706
103,8715705
104,8865708
105,8704171
106,8721579
107,8864438
108,8709041
109,8882121
110,8864374
111,8716680
112,8870493


==> data/xsave.csv <==
cycles,with,without
62,3,1
64,247,278
66,4905,4772
68,1239,1220
70,2038,2060
72,3627,3610
74,865,705
76,8503,4643
78,10774,8619
80,4879,4775
82,3893,1240
84,14682,8909
86,17479,8032
88,11739,803
90,6037,4
92,7060,1
94,1812,0
96,90,0
98,0,0
100,0,0
102,0,0
104,0,0
106,0,0
108,0,0
110,0,0
112,0,0
114,0,0
116,0,0
118,0,0
120,0,0
122,0,0
124,0,0
126,0,0
128,0,0
130,0,0
132,0,0
134,0,0
136,0,0
138,0,0
140,0,0
142,0,0
144,0,0
146,0,0
148,0,0
150,0,0
152,0,0
154,0,0
156,0,0
158,0,0
160,0,0
162,0,0
164,0,0
166,0,0
168,0,0
170,0,0
172,0,0
174,0,0
176,0,0
178,0,0
180,0,0
182,0,0
184,0,0
186,0,0
188,0,0
190,0,0
192,0,0
194,0,0
196,0,0
198,0,0
200,0,0
202,0,0
204,0,0
206,0,0
208,0,0
210,0,0
212,0,0
214,0,0
216,0,0
218,0,0
220,0,0
222,0,0
224,0,0
226,0,0
228,0,0
230,0,0
232,0,0
234,0,0
236,0,0
238,0,0
240,0,95
242,0,2033
244,0,6125
246,0,5025
248,0,5800
250,0,5971
252,0,8503
254,0,11615
256,0,4569
258,0,466
260,0,0
262,0,0
264,0,0
266,0,0
268,0,0
270,0,0
272,0,0
274,0,0
276,0,0
278,0,0
280,0,0

